The TESS-Keck Survey II: An Ultra-Short Period Rocky Planet and its Siblings Transiting the Galactic Thick-Disk Star TOI-561

We report the discovery of TOI-561, a multi-planet system in the galactic thick disk that contains a rocky, ultra-short period planet (USP). This bright ($V=10.2$) star hosts three small transiting planets identified in photometry from the NASA TESS mission: TOI-561 b (TOI-561.02, P=0.44 days, $R_b = 1.45\pm0.11\,R_\oplus$), c (TOI-561.01, P=10.8 days, $R_c=2.90\pm0.13\,R_\oplus$), and d (TOI-561.03, P=16.3 days, $R_d=2.32\pm0.16\,R_\oplus$). The star is chemically ([Fe/H]$=-0.41\pm0.05$, [$\alpha$/H]$=+0.23\pm0.05$) and kinematically consistent with the galactic thick disk population, making TOI-561 one of the oldest ($10\pm3\,$Gyr) and most metal-poor planetary systems discovered yet. We dynamically confirm planets b and c with radial velocities from the W. M. Keck Observatory High Resolution Echelle Spectrometer. Planet b has a mass and density of $3.2\pm0.8\,M_\oplus$ and $5.5^{+2.0}_{-1.6}\,$g$\,$cm$^{-3}$, consistent with a rocky composition. Its lower-than-average density is consistent with an iron-poor composition, although an Earth-like iron-to-silicates ratio is not ruled out. Planet c is $7.0\pm2.3\,M_\oplus$ and $1.6\pm0.6\,$g$\,$cm$^{-3}$, consistent with an interior rocky core overlaid with a low-mass volatile envelope. Several attributes of the photometry for planet d (which we did not detect dynamically) complicate the analysis, but we vet the planet with high-contrast imaging, ground-based photometric follow-up and radial velocities. TOI-561 b is the first rocky world around a galactic thick-disk star confirmed with radial velocities and one of the best rocky planets for thermal emission studies.

==> toi561_rvs_svals.csv <==
bjd,velocity (m/s),velocity_err (m/s),svalue,svalue_err
2458599.741930,3.9,1.3,0.148,0.001
2458610.764760,1.3,1.4,0.147,0.001
2458617.758658,-1.9,1.4,0.142,0.001
2458622.747361,2.3,1.2,0.146,0.001
2458623.755504,-2.9,1.4,0.146,0.001
2458627.757938,-6.5,1.6,0.151,0.001
2458628.751209,-11.3,1.4,0.143,0.001
2458632.757870,-5.3,1.5,0.143,0.001
2458633.795259,-10.9,1.8,0.144,0.001
2458645.745748,-6.0,1.3,0.145,0.001
2458646.749512,-6.4,1.2,0.146,0.001
2458647.762697,4.7,1.3,0.144,0.001
2458650.767153,-3.7,1.7,0.145,0.001
2458651.769520,2.9,1.7,0.145,0.001
2458659.754840,-5.9,1.7,0.149,0.001
2458660.750096,4.4,1.8,0.146,0.001
2458665.760060,9.5,1.7,0.147,0.001
2458777.123798,-6.8,1.9,0.142,0.001
2458788.126406,-7.6,1.4,0.144,0.001
2458795.070404,-3.0,1.5,0.142,0.001
2458796.077886,4.9,1.4,0.144,0.001
2458797.116297,3.8,1.8,0.138,0.001
2458798.119313,-2.7,1.5,0.144,0.001
2458827.980091,1.3,1.4,0.143,0.001
2458833.005347,1.0,1.4,0.145,0.001
2458845.931139,-1.1,1.4,0.145,0.001
2458852.977490,-7.0,1.4,0.145,0.001
2458855.914984,-4.0,1.7,0.158,0.001
2458857.906644,-8.7,1.5,0.148,0.001
2458869.898809,-0.1,1.3,0.149,0.001
2458870.905637,3.1,1.4,0.148,0.001
2458878.903254,-1.4,1.3,0.146,0.001
2458879.889963,1.3,1.4,0.145,0.001
2458880.907772,0.2,1.4,0.144,0.001
2458881.130995,-10.4,1.7,0.147,0.001
2458884.914229,-2.9,1.3,0.146,0.001
2458885.059811,-5.8,1.3,0.147,0.001
2458885.839469,-2.0,1.4,0.144,0.001
2458903.896971,-2.1,1.3,0.142,0.001
2458904.791776,0.8,1.4,0.145,0.001
2458905.884852,0.2,1.3,0.144,0.001
2458906.799087,0.4,1.3,0.143,0.001
2458906.941539,-3.5,1.3,0.141,0.001
2458907.917934,-4.5,1.4,0.141,0.001
2458918.995336,-1.1,1.4,0.141,0.001
2458995.792866,-3.6,1.2,0.141,0.001
2458999.806195,4.4,1.3,0.138,0.001
2459002.754224,6.1,1.1,0.141,0.001
2459003.760275,5.0,1.2,0.140,0.001
2459006.747819,-0.3,1.2,0.139,0.001
2459007.759138,7.3,1.4,0.144,0.001
2459010.744697,6.0,1.1,0.142,0.001
2459011.746574,1.3,1.1,0.143,0.001
2459012.754134,-7.2,1.5,0.127,0.001
2459013.748999,-6.7,1.1,0.141,0.001
2459016.775110,-8.1,1.2,0.142,0.001
2459029.752251,1.5,1.3,0.140,0.001
2459030.750105,2.4,1.3,0.141,0.001
2459031.753063,6.1,1.5,0.139,0.001
2459143.128271,-3.6,1.5,0.143,0.001
2459154.080140,-4.0,1.3,0.138,0.001
2459182.017104,2.1,1.4,0.143,0.001
